An Innovation-Based Approach to Detect Stealthy Disturbance Attacks in Maritime Monitoring

Modern maritime navigation and control systems rely on digital sensing, estimation, and communication pipelines that fuse GNSS, radar, inertial, and AIS data through approaches such as Kalman-filter-based estimators. While these technologies are essential for safety and efficiency, their growing interconnection also exposes vessels to faults and cyber-physical anomalies. This paper introduces a Statistical Detection Suite (SDS) to detect malicious stealthy disturbances. Specifically, the SDS operates directly on the innovations of Kalman filters, providing a lightweight yet statistically grounded layer of anomaly monitoring within maritime estimation frameworks. The SDS jointly evaluates whitened innovations through four complementary checks: (i) bias, (ii) covariance consistency via the normalized innovation squared (NIS), (iii) Gaussianity, and (iv) temporal independence via portmanteau statistics. The analysis further examines how an adversary can craft stealthy finite-impulse-response (FIR) Gaussian disturbances that can evade classical chi-square checks, formulating an optimization-based design that balances stealth and trajectory impact. An evaluation in maritime navigation scenarios illustrates how the SDS exposes colored spoofing attacks that bypass traditional methods, highlighting the role of innovation-based monitoring in strengthening maritime resilience against cyber-physical threats.

==> DATAattackA.csv <==
time_s,disp_attack_A_m,disp_attack_C_m
0.000000000000000000e+00,3.749008639672193777e+00,7.626999388372453836e+00
5.000000000000000000e+00,5.253710308595963774e+00,7.245966892653124880e+00
1.000000000000000000e+01,7.275554451080089358e+00,1.068197573775631071e+01
1.500000000000000000e+01,5.437104497673921344e+00,8.531914873319239589e+00
2.000000000000000000e+01,9.235770951480645863e+00,1.094649838278008680e+01
2.500000000000000000e+01,1.184560098752922030e+01,1.905648721879904173e+01
3.000000000000000000e+01,6.268314448713116604e+00,4.826290845566372667e+00
3.500000000000000000e+01,6.966751645008492311e+00,1.589378708217176239e+01
4.000000000000000000e+01,4.654225158704690557e+00,7.378598194959444356e+00
4.500000000000000000e+01,1.283934694895538264e+01,1.359477114054161895e+01
5.000000000000000000e+01,1.441499528661393015e+01,1.144595841192167995e+01
5.500000000000000000e+01,1.077199105435854420e+01,9.278405569334131187e+00
6.000000000000000000e+01,1.131772684279850338e+01,1.026990390612032833e+01
6.500000000000000000e+01,3.469199935204722252e+00,7.455271238854879634e+00
7.000000000000000000e+01,1.468785647321406174e+01,4.820860608977352690e+00
7.500000000000000000e+01,9.328435653216772039e+00,1.689304471112460249e+01
8.000000000000000000e+01,1.567696495403110468e+01,1.456140744122277653e+01
8.500000000000000000e+01,1.021834300998731315e+01,6.698777459759962305e+00
9.000000000000000000e+01,2.513123566028172462e+01,1.231347815781491306e+01
9.500000000000000000e+01,2.530761727936890537e+01,7.227975623294009111e+00
1.000000000000000000e+02,2.129049108024472048e+01,7.547190551023354566e+00
1.050000000000000000e+02,1.871723375136183520e+01,1.637309815624495002e+01
1.100000000000000000e+02,1.798170657796796945e+01,1.496636768277187990e+01
1.150000000000000000e+02,2.673700588754716989e+01,1.900626050306738080e+01
1.200000000000000000e+02,2.999427226270712410e+01,1.374928805467839332e+01
1.250000000000000000e+02,3.493485040599882296e+01,9.925501658637438496e+00
1.300000000000000000e+02,2.981908973923851391e+01,1.535203656206081568e+01
1.350000000000000000e+02,4.950526564490854753e+01,1.486803207695083096e+01
1.400000000000000000e+02,5.523116744887115459e+01,2.551944148272866197e+00
1.450000000000000000e+02,4.323576050482419220e+01,1.303906347219725248e+01
1.500000000000000000e+02,4.991778952629495336e+01,6.013239581036378567e+00
1.550000000000000000e+02,5.582188643410465545e+01,1.282351235517983135e+01
1.600000000000000000e+02,6.236772552684573157e+01,4.936971072531328275e+00
1.650000000000000000e+02,5.898022908430765199e+01,1.364247347480625372e+01
1.700000000000000000e+02,7.041614594045331899e+01,1.954798000822409776e+01
1.750000000000000000e+02,7.800103990213276006e+01,9.265298154127812325e+00
1.800000000000000000e+02,6.999796577142086562e+01,1.444643412217578948e+01
1.850000000000000000e+02,7.973538024666947877e+01,6.219524966976758940e+00
1.900000000000000000e+02,1.006578351385507375e+02,6.496801535366377722e-01
1.950000000000000000e+02,8.668025233238633120e+01,1.470377296634701025e+01
2.000000000000000000e+02,8.846598408053306173e+01,1.026983792359767200e+01
2.050000000000000000e+02,8.581445358811271262e+01,9.200317166103440414e+00
2.100000000000000000e+02,8.755724926047605550e+01,1.471464042881026479e+01
2.150000000000000000e+02,9.005389489597430952e+01,2.379141620233252041e+01
2.200000000000000000e+02,9.409619404127727194e+01,2.182394820645106748e+01
2.250000000000000000e+02,1.093744089618013788e+02,1.032229073988375490e+01
2.300000000000000000e+02,1.164344921251632741e+02,1.092735799211161307e+01
2.350000000000000000e+02,1.129208265991808418e+02,2.639288140545326655e+01
2.400000000000000000e+02,1.195902809618084603e+02,1.372663683015309743e+01
2.450000000000000000e+02,1.311472645136614119e+02,2.046636812723982146e+01
2.500000000000000000e+02,1.261045789658327152e+02,2.306989488791530363e+01
2.550000000000000000e+02,1.332139871073705706e+02,1.733732355606068865e+01
2.600000000000000000e+02,1.361343021681605023e+02,1.983354929871535788e+01
2.650000000000000000e+02,1.477812999396256544e+02,2.118691728925445616e+01
2.700000000000000000e+02,1.494040637730115861e+02,1.327102708533257491e+01
2.750000000000000000e+02,1.428338981535416110e+02,1.581204319711319428e+01
2.800000000000000000e+02,1.411963121608905283e+02,2.072075474679727947e+01
2.850000000000000000e+02,1.554424477274205287e+02,3.291647458751233302e+01
2.900000000000000000e+02,1.478254988155644014e+02,2.249951527145621810e+01
2.950000000000000000e+02,1.689495342372233040e+02,2.688239968492876031e+01
3.000000000000000000e+02,1.699440308349746545e+02,3.207187128168688162e+01
3.050000000000000000e+02,1.671089010245874817e+02,2.023054185649468550e+01
3.100000000000000000e+02,1.803851262592868636e+02,3.270287559141390688e+01
3.150000000000000000e+02,1.690383189747203971e+02,3.299978759902512593e+01
3.200000000000000000e+02,1.854463767829814458e+02,3.071183542526258847e+01
3.250000000000000000e+02,1.895293254346684080e+02,2.048232052515532686e+01
3.300000000000000000e+02,1.912731940563631383e+02,3.280960491006098323e+01
3.350000000000000000e+02,1.960203770120291722e+02,2.997819365586614282e+01
3.400000000000000000e+02,1.966459884043052284e+02,2.804972929016242844e+01
3.450000000000000000e+02,1.968710510435966512e+02,4.302902271559057112e+01
3.500000000000000000e+02,2.100830644313718665e+02,2.800824104949610316e+01
3.550000000000000000e+02,2.216739829542334803e+02,3.509804156196883440e+01
3.600000000000000000e+02,2.094763965449870682e+02,3.070358623544479215e+01
3.650000000000000000e+02,2.063801715254228668e+02,4.848763171118699233e+01
3.700000000000000000e+02,2.067577976012998988e+02,4.572168174344981395e+01
3.750000000000000000e+02,2.211377209385551055e+02,3.785042320481830558e+01
3.800000000000000000e+02,2.286857961514496083e+02,4.281911396378495027e+01
3.850000000000000000e+02,2.254615361255070525e+02,5.185108668566340384e+01
3.900000000000000000e+02,2.307167193554246296e+02,4.247714859839183532e+01
3.950000000000000000e+02,2.348446200741791756e+02,4.423336913578324925e+01
4.000000000000000000e+02,2.414990137489306505e+02,3.904069666844424091e+01
4.050000000000000000e+02,2.503311150761205113e+02,4.510714661921836210e+01
4.100000000000000000e+02,2.525792161329570717e+02,3.612709299247095629e+01
4.150000000000000000e+02,2.479312673254668766e+02,5.532480683595827031e+01
4.200000000000000000e+02,2.585409372957259961e+02,5.318370361604201690e+01
4.250000000000000000e+02,2.693484226202311902e+02,3.947294432930836194e+01
4.300000000000000000e+02,2.662071816781042344e+02,5.504511294943815614e+01
4.350000000000000000e+02,2.853589031499092243e+02,4.603939478637685312e+01
4.400000000000000000e+02,2.698540374889833515e+02,5.311486514739537768e+01
4.450000000000000000e+02,2.795396275206948076e+02,5.732487008850504395e+01
4.500000000000000000e+02,2.798282880070399301e+02,4.827610578771442107e+01
4.550000000000000000e+02,2.916605051493208407e+02,3.161238036470561497e+01
4.600000000000000000e+02,2.881777277386717628e+02,4.257386225964212656e+01
4.650000000000000000e+02,2.946648416290905175e+02,4.517607439052805773e+01
4.700000000000000000e+02,2.919720362892991261e+02,5.262538027760950854e+01
4.750000000000000000e+02,2.992407323669300467e+02,6.974499184250261408e+01
4.800000000000000000e+02,3.117887688220876043e+02,4.568330752756646262e+01
4.850000000000000000e+02,3.087914675139700762e+02,5.816512664066959815e+01
4.900000000000000000e+02,3.092568982017334065e+02,6.594369312945761408e+01
4.950000000000000000e+02,3.239558133283265420e+02,6.036826689312665906e+01
5.000000000000000000e+02,3.155065134994512164e+02,6.230078143028485727e+01
5.050000000000000000e+02,3.277036699585610222e+02,4.994052963258559430e+01
5.100000000000000000e+02,3.242617221487760162e+02,5.814333419177153672e+01
5.150000000000000000e+02,3.257862700968060494e+02,7.007547865069346926e+01
5.200000000000000000e+02,3.329930964092106933e+02,7.350556387312545326e+01
5.250000000000000000e+02,3.486174207348423124e+02,6.256603168925860103e+01
5.300000000000000000e+02,3.434168897771399429e+02,6.715436103005868063e+01
5.350000000000000000e+02,3.415194746256456710e+02,6.550420577135422207e+01
5.400000000000000000e+02,3.468765783703415764e+02,7.396909825354559587e+01
5.450000000000000000e+02,3.561840242090957531e+02,6.518364330485997016e+01
5.500000000000000000e+02,3.574968744671689933e+02,6.798157085552429635e+01
5.550000000000000000e+02,3.581726418469421560e+02,7.744296169172551458e+01
5.600000000000000000e+02,3.458963386686600643e+02,8.006920949366190143e+01
5.650000000000000000e+02,3.728463707697968630e+02,6.495533665394140144e+01
5.700000000000000000e+02,3.603583821794364326e+02,7.715930099943307141e+01
5.750000000000000000e+02,3.764155494219711500e+02,8.413036879524977962e+01
5.800000000000000000e+02,3.700390325265253182e+02,7.429590467395843234e+01
5.850000000000000000e+02,3.806652271782006096e+02,8.511619445182172683e+01
5.900000000000000000e+02,3.836111899265479224e+02,7.472806864731646215e+01
5.950000000000000000e+02,3.828604585531839462e+02,7.735781492520857228e+01
6.000000000000000000e+02,3.826550107114288153e+02,9.376501962893195241e+01
6.050000000000000000e+02,3.856524953083121545e+02,8.224533275831451817e+01
6.100000000000000000e+02,3.980854902552252383e+02,9.117497218051472885e+01
6.150000000000000000e+02,3.986427369601128703e+02,8.489879661250328979e+01
6.200000000000000000e+02,4.032076065387893777e+02,9.036961191587278108e+01
6.250000000000000000e+02,4.114885432221627752e+02,8.678038443123776347e+01
6.300000000000000000e+02,4.203277002540348803e+02,8.572513633417267442e+01
6.350000000000000000e+02,4.196821972596890191e+02,9.236453576043327018e+01
6.400000000000000000e+02,4.255973913678763552e+02,9.383568567602212340e+01
6.450000000000000000e+02,4.298871529248257843e+02,8.546437902200730719e+01
6.500000000000000000e+02,4.275345310513347385e+02,9.483532105787266175e+01
6.550000000000000000e+02,4.263388119002930239e+02,9.519102053778509287e+01
6.600000000000000000e+02,4.310627145810545926e+02,1.034389474296213365e+02
6.650000000000000000e+02,4.541355221309574972e+02,8.297379007604524759e+01
6.700000000000000000e+02,4.440520098052204503e+02,1.047970738120271363e+02
6.750000000000000000e+02,4.548762298086197688e+02,9.942249023265114261e+01
6.800000000000000000e+02,4.450799647072022935e+02,9.771311544333877919e+01
6.850000000000000000e+02,4.589198109430896011e+02,1.000305707987494372e+02
6.900000000000000000e+02,4.564176271486649625e+02,1.096184424297312177e+02
6.950000000000000000e+02,4.671513168004846648e+02,1.079827810880792356e+02
7.000000000000000000e+02,4.689744036761811685e+02,1.035520971955357936e+02
7.050000000000000000e+02,4.887900377932606943e+02,9.144044421516980492e+01
7.100000000000000000e+02,4.738728258913031368e+02,9.899327884770896446e+01
7.150000000000000000e+02,4.650536451571499583e+02,1.127292793348494229e+02
7.200000000000000000e+02,4.805189636835843316e+02,1.129343556618434548e+02
7.250000000000000000e+02,4.855846630521114662e+02,1.151362938001775547e+02
7.300000000000000000e+02,4.787490649249504031e+02,1.029752738415373443e+02
7.350000000000000000e+02,4.996428365555194659e+02,9.766121339934008461e+01
7.400000000000000000e+02,5.107655748224539138e+02,9.959124956415408292e+01
7.450000000000000000e+02,4.988814095301294742e+02,1.060619444532133002e+02
7.500000000000000000e+02,5.004594861180701173e+02,1.032502503472667712e+02
7.550000000000000000e+02,4.995196931744002313e+02,1.229356213359959753e+02
7.600000000000000000e+02,5.095077828195289271e+02,1.258707870952069499e+02
7.650000000000000000e+02,5.281325043350875603e+02,1.148086181605512621e+02
7.700000000000000000e+02,5.186944517179447303e+02,1.196917729213345751e+02
7.750000000000000000e+02,5.271158878448238738e+02,1.202727821594391173e+02
7.800000000000000000e+02,5.246689869225891698e+02,1.173346393055022503e+02
7.850000000000000000e+02,5.286845220594761940e+02,1.148906479533343798e+02
7.900000000000000000e+02,5.368008897043234811e+02,1.161211884878105849e+02
7.950000000000000000e+02,5.422342690900072739e+02,1.283053351107492688e+02
8.000000000000000000e+02,5.548825783639608744e+02,1.092950814845370218e+02
8.050000000000000000e+02,5.441647131954287033e+02,1.198313470000997398e+02
8.100000000000000000e+02,5.602044830579141035e+02,1.237748160666563848e+02
8.150000000000000000e+02,5.657282357001749915e+02,1.103277728508144548e+02
8.200000000000000000e+02,5.557424740754336199e+02,1.187558173634532750e+02
8.250000000000000000e+02,5.670277238521050549e+02,1.204738650150837884e+02
8.300000000000000000e+02,5.690386495382255134e+02,1.199161414254095348e+02
8.350000000000000000e+02,5.756600334982613276e+02,1.241705963154521584e+02
8.400000000000000000e+02,5.804329018547304031e+02,1.137931049832520358e+02
8.450000000000000000e+02,5.820677379358605776e+02,1.437201877777795858e+02
8.500000000000000000e+02,5.919761832483657145e+02,1.166752772529658984e+02
8.550000000000000000e+02,5.981282338831857714e+02,1.058434878862589983e+02
8.600000000000000000e+02,5.972426963025045552e+02,1.382408771684135047e+02
8.650000000000000000e+02,5.948641326808044596e+02,1.202932989275456066e+02
8.700000000000000000e+02,5.989820018948710185e+02,1.269292356206396022e+02
8.750000000000000000e+02,6.120827716632766169e+02,1.253872678883733158e+02
8.800000000000000000e+02,6.090077016494686859e+02,1.405205252310886976e+02
8.850000000000000000e+02,6.109221949628295079e+02,1.280756506443520095e+02
8.900000000000000000e+02,6.273159926160179793e+02,1.207965745253889480e+02
8.950000000000000000e+02,6.314565903321356473e+02,1.214890401975912511e+02
9.000000000000000000e+02,6.310368701385772283e+02,1.377491186988911238e+02
9.050000000000000000e+02,6.220920667566281281e+02,1.432656023093094291e+02
9.100000000000000000e+02,6.292613101242429821e+02,1.311062936319761434e+02
9.150000000000000000e+02,6.445247727530422708e+02,1.378597500463319818e+02
9.200000000000000000e+02,6.348065559681449486e+02,1.527008987871291481e+02
9.250000000000000000e+02,6.496095599134011991e+02,1.295721142274821034e+02
9.300000000000000000e+02,6.492301167058969895e+02,1.385716791649930713e+02
9.350000000000000000e+02,6.567816355822355945e+02,1.350359083819806756e+02
9.400000000000000000e+02,6.451231432223130469e+02,1.508201054775334740e+02
9.450000000000000000e+02,6.452910311907451160e+02,1.337957859755804861e+02
9.500000000000000000e+02,6.709076012221695464e+02,1.315412053424130363e+02
9.550000000000000000e+02,6.649088119970593880e+02,1.423751445509645635e+02
9.600000000000000000e+02,6.701244783651101216e+02,1.409808677867319489e+02
9.650000000000000000e+02,6.894999782386121296e+02,1.469351534046206496e+02
9.700000000000000000e+02,6.894426414917566035e+02,1.502648427091372980e+02
9.750000000000000000e+02,6.910543956438538089e+02,1.508325477331545983e+02
9.800000000000000000e+02,7.062926470884498258e+02,1.473620591039295107e+02
9.850000000000000000e+02,6.760824543811229432e+02,1.597357172733324262e+02
9.900000000000000000e+02,7.104203222424898740e+02,1.437414354691879623e+02
9.950000000000000000e+02,7.041916247530836017e+02,1.524471479485206089e+02
1.000000000000000000e+03,7.158073515222056358e+02,1.431159146989634792e+02
1.005000000000000000e+03,7.232698406024600217e+02,1.575764380762364567e+02
1.010000000000000000e+03,7.160447553186858158e+02,1.506555506885778470e+02
1.015000000000000000e+03,7.248641659317033827e+02,1.566297338806929247e+02
1.020000000000000000e+03,7.314968260553994241e+02,1.486011637889178871e+02
1.025000000000000000e+03,7.277048756706695940e+02,1.656162751332539642e+02
1.030000000000000000e+03,7.398795359907518332e+02,1.511683521307739113e+02
1.035000000000000000e+03,7.428984603979040457e+02,1.560075562309858981e+02
1.040000000000000000e+03,7.336758363734761588e+02,1.658293630678441843e+02
1.045000000000000000e+03,7.537607967449673652e+02,1.611905734692996077e+02
1.050000000000000000e+03,7.533930691639914130e+02,1.552063669112568789e+02
1.055000000000000000e+03,7.626179271453435149e+02,1.606748537328177235e+02
1.060000000000000000e+03,7.603626989484002934e+02,1.497141008430553768e+02
1.065000000000000000e+03,7.590846377047454325e+02,1.719822564967114999e+02
1.070000000000000000e+03,7.765467223640921475e+02,1.588150607483583769e+02
1.075000000000000000e+03,7.758389644417985664e+02,1.613350668078152523e+02
1.080000000000000000e+03,7.706325416864960971e+02,1.787119573955720853e+02
1.085000000000000000e+03,7.778973045593078268e+02,1.707624957678802957e+02
1.090000000000000000e+03,7.771217444559887326e+02,1.678297009538961220e+02
1.095000000000000000e+03,8.039867119757215050e+02,1.645758896359730556e+02
1.100000000000000000e+03,7.882260715060789380e+02,1.714238829531717272e+02
1.105000000000000000e+03,7.888605677541529531e+02,1.711574474745738996e+02
1.110000000000000000e+03,7.941607226124239105e+02,1.790257774380971227e+02
1.115000000000000000e+03,8.064133670279545640e+02,1.780853535915357497e+02
1.120000000000000000e+03,8.129079878135553372e+02,1.746259389226713097e+02
1.125000000000000000e+03,8.191066287483376982e+02,1.791459531070204036e+02
1.130000000000000000e+03,8.082404206652404355e+02,1.770538502849422855e+02
1.135000000000000000e+03,8.161085507666522290e+02,1.789721244416529657e+02
1.140000000000000000e+03,8.212925770285090721e+02,1.879468937733968517e+02
1.145000000000000000e+03,8.275699220453244607e+02,1.922856209509813539e+02
1.150000000000000000e+03,8.428342276262715131e+02,1.823060578070630982e+02
1.155000000000000000e+03,8.227905096380220584e+02,1.904895704570579085e+02
1.160000000000000000e+03,8.501803034089684843e+02,1.886138823305990684e+02
1.165000000000000000e+03,8.354605966062867992e+02,1.945920754119800051e+02
1.170000000000000000e+03,8.593563833798269798e+02,1.913862482275536934e+02
1.175000000000000000e+03,8.516136188970224339e+02,1.892471189416344259e+02
1.180000000000000000e+03,8.558794009108509044e+02,1.994673519597917277e+02
1.185000000000000000e+03,8.687283808678407695e+02,1.853249471711530134e+02
1.190000000000000000e+03,8.678839522621364040e+02,1.913143601325124337e+02
1.195000000000000000e+03,8.649021130439982699e+02,1.919423523682496011e+02
1.200000000000000000e+03,8.664617020369794318e+02,2.001305039128847056e+02
1.205000000000000000e+03,8.663123529927009940e+02,1.978064467413419436e+02
1.210000000000000000e+03,8.689673212313554131e+02,2.103476766102016597e+02
1.215000000000000000e+03,8.848366267211806644e+02,2.026292688096621077e+02
1.220000000000000000e+03,8.883049638852439784e+02,2.064796296076514182e+02
1.225000000000000000e+03,8.881765544899491260e+02,2.019978339510586807e+02
1.230000000000000000e+03,8.953099685119429978e+02,2.042802053870842371e+02
1.235000000000000000e+03,9.016035343709949075e+02,2.104310763156757957e+02
1.240000000000000000e+03,9.048459320004106985e+02,2.040652527326889469e+02
1.245000000000000000e+03,9.012964123948888755e+02,2.114764028106201579e+02
1.250000000000000000e+03,9.120625729771417127e+02,2.022314178251054670e+02
1.255000000000000000e+03,9.179119564640159297e+02,2.069483228752746697e+02
1.260000000000000000e+03,9.200005944843320549e+02,2.161806848340648912e+02
1.265000000000000000e+03,9.216893532609298063e+02,1.946998434263890374e+02
1.270000000000000000e+03,9.174466552883411623e+02,2.106369116511561117e+02
1.275000000000000000e+03,9.267892990276861838e+02,2.051987535529058562e+02
1.280000000000000000e+03,9.262867314988828866e+02,2.303338844874515701e+02
1.285000000000000000e+03,9.375324879590892806e+02,2.155093633633054822e+02
1.290000000000000000e+03,9.459856548411117956e+02,2.140323742003195946e+02
1.295000000000000000e+03,9.432805991140807009e+02,2.149069493936637798e+02
1.300000000000000000e+03,9.509834120389622285e+02,2.211982714278813091e+02
1.305000000000000000e+03,9.599989320176539422e+02,2.099716066044548768e+02
1.310000000000000000e+03,9.556670202591637917e+02,2.178487203215509282e+02
1.315000000000000000e+03,9.605928381125880833e+02,2.193017235863071619e+02
1.320000000000000000e+03,9.625069455342301126e+02,2.213628343085778738e+02
1.325000000000000000e+03,9.690307650343531805e+02,2.115841557662479886e+02
1.330000000000000000e+03,9.731622651222943432e+02,2.202453711153076767e+02
1.335000000000000000e+03,9.756842543644866055e+02,2.079347964806858045e+02
1.340000000000000000e+03,9.709804863153896122e+02,2.270725853906711507e+02
1.345000000000000000e+03,9.898974099534964353e+02,2.161933309401524070e+02
1.350000000000000000e+03,9.991075413342795173e+02,2.236657090368605338e+02
1.355000000000000000e+03,9.933817733290110255e+02,2.208854899505257379e+02
1.360000000000000000e+03,9.956905234719590680e+02,2.247597785560782881e+02
1.365000000000000000e+03,1.006292265145798410e+03,2.191887636269538575e+02
1.370000000000000000e+03,1.008076559939786989e+03,2.184193838499204787e+02
1.375000000000000000e+03,9.926716663413055812e+02,2.330804988631956292e+02
1.380000000000000000e+03,1.006797818171540371e+03,2.231047013562388486e+02
1.385000000000000000e+03,1.024870818671712641e+03,2.267121574433445517e+02
1.390000000000000000e+03,1.021703296589594288e+03,2.225174800450971020e+02
1.395000000000000000e+03,1.038328565391646407e+03,2.142905346386451981e+02
1.400000000000000000e+03,1.040151563951892513e+03,2.242422144738952454e+02
1.405000000000000000e+03,1.034752204158457971e+03,2.201000288232634432e+02
1.410000000000000000e+03,1.032332734786336914e+03,2.190472451082396219e+02
1.415000000000000000e+03,1.061167210724667029e+03,2.122847123046254865e+02
1.420000000000000000e+03,1.051924046672015720e+03,2.185562897773041300e+02
1.425000000000000000e+03,1.054243401786778122e+03,2.212685552040440484e+02
1.430000000000000000e+03,1.053407759579333970e+03,2.307807396453169133e+02
1.435000000000000000e+03,1.047515586545080168e+03,2.294637812729412190e+02
1.440000000000000000e+03,1.061638946431764680e+03,2.173654730604234828e+02
1.445000000000000000e+03,1.072023348516079977e+03,2.197614612436640584e+02
1.450000000000000000e+03,1.069579160653811186e+03,2.325075559653235473e+02
1.455000000000000000e+03,1.061661511437094305e+03,2.154387988287293467e+02
1.460000000000000000e+03,1.084422995890964785e+03,2.137972188462148324e+02
1.465000000000000000e+03,1.083250943168042568e+03,2.083387073066669757e+02
1.470000000000000000e+03,1.091316307839259252e+03,2.101340482486565122e+02
1.475000000000000000e+03,1.099665727137251679e+03,2.303123210157384335e+02
1.480000000000000000e+03,1.096946356012826072e+03,2.195146527332696280e+02
1.485000000000000000e+03,1.119536364030675941e+03,2.108463929267976198e+02
1.490000000000000000e+03,1.106783119904610658e+03,2.135655971332690513e+02
1.495000000000000000e+03,1.124441479539152851e+03,2.139190087929693220e+02
1.500000000000000000e+03,1.126791283133150728e+03,1.993639219938528697e+02


==> DATAattackB.csv <==
time_s,disp_attack_A_m,disp_attack_C_m
0.000000000000000000e+00,3.749008639672193777e+00,7.626999388372453836e+00
5.000000000000000000e+00,5.253710308595963774e+00,7.245966892653124880e+00
1.000000000000000000e+01,7.275554451080089358e+00,1.058668389963703049e+01
1.500000000000000000e+01,6.579347125239136673e-01,9.467397869110909525e+00
2.000000000000000000e+01,1.796969950252864479e+01,9.989678158335038916e+00
2.500000000000000000e+01,1.949599280016642666e+01,2.015050340091933379e+01
3.000000000000000000e+01,5.751720814811305615e+01,3.965396939445746227e+00
3.500000000000000000e+01,7.172653376083586352e+01,1.275369778113098107e+01
4.000000000000000000e+01,1.091549507468664046e+02,4.142857656980910797e+00
4.500000000000000000e+01,1.502392374547322618e+02,6.647510000572180999e+00
5.000000000000000000e+01,1.734621396972909224e+02,1.119862440821408356e+01
5.500000000000000000e+01,2.465823488858000303e+02,9.281161255394358989e+00
6.000000000000000000e+01,3.078084746094414186e+02,8.434029408345340428e+00
6.500000000000000000e+01,3.660353296370742555e+02,1.469321970781331110e+01
7.000000000000000000e+01,4.510955249043286130e+02,4.387784140817639233e+00
7.500000000000000000e+01,5.196018447220122880e+02,2.140451611450937719e+01
8.000000000000000000e+01,6.172382503490093768e+02,6.348563132704833301e+00
8.500000000000000000e+01,7.004736645531471595e+02,1.138924302648596942e+01
9.000000000000000000e+01,8.048040847531046893e+02,1.589472345938064635e+01
9.500000000000000000e+01,9.013500057015997982e+02,9.191553953127824528e+00
1.000000000000000000e+02,9.978244982502350240e+02,1.588363084716086604e+01
1.050000000000000000e+02,1.098381007199233409e+03,2.355933722657339757e+01
1.100000000000000000e+02,1.211044192564335617e+03,2.184791313956851511e+01
1.150000000000000000e+02,1.336891281153432828e+03,2.167791933956393180e+01
1.200000000000000000e+02,1.461671257945395382e+03,2.143655594978687162e+01
1.250000000000000000e+02,1.587811801104434153e+03,1.749027259253442068e+01
1.300000000000000000e+02,1.702672739877441472e+03,1.247852537969519204e+01
1.350000000000000000e+02,1.839485928975970864e+03,2.231918330207648538e+01
1.400000000000000000e+02,1.975724696546807081e+03,4.655547990997021657e+00
1.450000000000000000e+02,2.083776940773933802e+03,8.195858997648970856e+00
1.500000000000000000e+02,2.208943603413045366e+03,9.609117402780437800e+00
1.550000000000000000e+02,2.326844338867779697e+03,1.214572724798930103e+01
1.600000000000000000e+02,2.443511359619971699e+03,1.090192569074322471e+01
1.650000000000000000e+02,2.550723365755900431e+03,1.897371672684220201e+01
1.700000000000000000e+02,2.674742368783487564e+03,1.587682403045198853e+01
1.750000000000000000e+02,2.792811782189298810e+03,7.535639346758712165e+00
1.800000000000000000e+02,2.895037963227120599e+03,1.279677365722798932e+01
1.850000000000000000e+02,3.015433526622933186e+03,1.904226197312630209e+00
1.900000000000000000e+02,3.146891678867207702e+03,6.982509892168067722e+00
1.950000000000000000e+02,3.241925325522995081e+03,1.387305036842220041e+01
2.000000000000000000e+02,3.355917583206487961e+03,7.341834413664484416e+00
2.050000000000000000e+02,3.463842859823141225e+03,8.310318669297629413e+00
2.100000000000000000e+02,3.574952653688014834e+03,1.631396286602111800e+01
2.150000000000000000e+02,3.688638959092128971e+03,1.902677288830288305e+01
2.200000000000000000e+02,3.800394169135505308e+03,2.283050471019062755e+01
2.250000000000000000e+02,3.929679860610810465e+03,3.411381385250674469e+00
2.300000000000000000e+02,4.046772993471174686e+03,1.048065630810588189e+01
2.350000000000000000e+02,4.153701390763190830e+03,2.187617242022507114e+01
2.400000000000000000e+02,4.269570801486481287e+03,1.062903336566384205e+01
2.450000000000000000e+02,4.393241831921229277e+03,1.494029130019289830e+01
2.500000000000000000e+02,4.498646285784346219e+03,1.727603772347551114e+01
2.550000000000000000e+02,4.614423122391966899e+03,1.423645778534593376e+01
2.600000000000000000e+02,4.728803937825404319e+03,1.703400731104285981e+01
2.650000000000000000e+02,4.851941945807736374e+03,1.758831713170281574e+01
2.700000000000000000e+02,4.964368598284702784e+03,1.120792158699971530e+01
2.750000000000000000e+02,5.068069740357513183e+03,1.238502029927411030e+01
2.800000000000000000e+02,5.175597245263272271e+03,1.546818320982464101e+01
2.850000000000000000e+02,5.300557772003951868e+03,3.211769951505886667e+01
2.900000000000000000e+02,5.403123298676637205e+03,1.740253106781406345e+01
2.950000000000000000e+02,5.536334680057537298e+03,2.251988536201989888e+01
3.000000000000000000e+02,5.647262554054681459e+03,2.721372129398416106e+01
3.050000000000000000e+02,5.754786773989809262e+03,1.432408512780101084e+01
3.100000000000000000e+02,5.878894174364715582e+03,2.983733438480350486e+01
3.150000000000000000e+02,5.978400408279409930e+03,2.967379672972825233e+01
3.200000000000000000e+02,6.105080604842028151e+03,2.552004937549600072e+01
3.250000000000000000e+02,6.219993276548634640e+03,1.620989684832892763e+01
3.300000000000000000e+02,6.332364292183464386e+03,2.643286651927121866e+01
3.350000000000000000e+02,6.447440553893410652e+03,2.535190277788029789e+01
3.400000000000000000e+02,6.557820564442932664e+03,2.440348991074275276e+01
3.450000000000000000e+02,6.669035210898936384e+03,3.684829345239386100e+01
3.500000000000000000e+02,6.792720006255153748e+03,2.240325306071067502e+01
3.550000000000000000e+02,6.915065490795799633e+03,2.928593711595010163e+01
3.600000000000000000e+02,7.013209650561112539e+03,2.671383268642392039e+01
3.650000000000000000e+02,7.120964316799790140e+03,4.125946873757992250e+01
3.700000000000000000e+02,7.231768632762456036e+03,4.093696460384948210e+01
3.750000000000000000e+02,7.356510419935289974e+03,3.284876089009002698e+01
3.800000000000000000e+02,7.473809509980581424e+03,3.618447627801372590e+01
3.850000000000000000e+02,7.580422943629646397e+03,4.770276008976185267e+01
3.900000000000000000e+02,7.697766051987679020e+03,3.691365617756906659e+01
3.950000000000000000e+02,7.811949282226913965e+03,3.846062921162399562e+01
4.000000000000000000e+02,7.929603905341148675e+03,3.192528553706886640e+01
4.050000000000000000e+02,8.047380111106863296e+03,3.985842536200337349e+01
4.100000000000000000e+02,8.161612128962915449e+03,2.975325937348586436e+01
4.150000000000000000e+02,8.267245603616926019e+03,5.021160150651819265e+01
4.200000000000000000e+02,8.388419131159518656e+03,4.724992363053886635e+01
4.250000000000000000e+02,8.510194293987962737e+03,3.416603703788129565e+01
4.300000000000000000e+02,8.617002829970288076e+03,4.917113714253634527e+01
4.350000000000000000e+02,8.746556455457830452e+03,4.127358685626088430e+01
4.400000000000000000e+02,8.842436645873816815e+03,4.685067740017634463e+01
4.450000000000000000e+02,8.962994030118319642e+03,4.910635244787371789e+01
4.500000000000000000e+02,9.072943079328970271e+03,4.339547828444852229e+01
4.550000000000000000e+02,9.195277748015796533e+03,2.807349315544540502e+01
4.600000000000000000e+02,9.301831498108806045e+03,3.601457944456490878e+01
4.650000000000000000e+02,9.420000416806646172e+03,3.750190204405954120e+01
4.700000000000000000e+02,9.526997995834164612e+03,4.577068089978468635e+01
4.750000000000000000e+02,9.644827131237929279e+03,6.387288284423748763e+01
4.800000000000000000e+02,9.767909677418378124e+03,4.098692212671930690e+01
4.850000000000000000e+02,9.876046802225386273e+03,5.107127148584515197e+01
4.900000000000000000e+02,9.986892751932755345e+03,5.869822526182920797e+01
4.950000000000000000e+02,1.011134542353774123e+04,5.361927180182740216e+01
5.000000000000000000e+02,1.021402377989481101e+04,5.384771751160639042e+01
5.050000000000000000e+02,1.033749765179820315e+04,4.133762774219230351e+01
5.100000000000000000e+02,1.044314463961540969e+04,5.045473609872619392e+01
5.150000000000000000e+02,1.055635272754322068e+04,6.208299789050232675e+01
5.200000000000000000e+02,1.067356120658358668e+04,6.551105870033879341e+01
5.250000000000000000e+02,1.080048153986784746e+04,5.561541917554611558e+01
5.300000000000000000e+02,1.090589778329211185e+04,5.784437201437604870e+01
5.350000000000000000e+02,1.101456059386353991e+04,5.705832258633248699e+01
5.400000000000000000e+02,1.112986189298203317e+04,6.505387945591621701e+01
5.450000000000000000e+02,1.124977490218445018e+04,5.636499793561619498e+01
5.500000000000000000e+02,1.136152999453307530e+04,5.789151796792736349e+01
5.550000000000000000e+02,1.147232899903268844e+04,6.947450910416117154e+01
5.600000000000000000e+02,1.157036976339539251e+04,7.201295990541360936e+01
5.650000000000000000e+02,1.170834721265628650e+04,5.715851808980266924e+01
5.700000000000000000e+02,1.180712067643772571e+04,6.770859633185804682e+01
5.750000000000000000e+02,1.193363781104693953e+04,7.477364278395683073e+01
5.800000000000000000e+02,1.203728016634112828e+04,6.553101445350262111e+01
5.850000000000000000e+02,1.215887007990149141e+04,7.564669201306907098e+01
5.900000000000000000e+02,1.227272682765209720e+04,6.493910983462703257e+01
5.950000000000000000e+02,1.238251749991754150e+04,6.723513651806179325e+01
6.000000000000000000e+02,1.249254633719280719e+04,8.346485202978293216e+01
6.050000000000000000e+02,1.260578508016307933e+04,7.194406972471185213e+01
6.100000000000000000e+02,1.272912731758461086e+04,8.076505513050895502e+01
6.150000000000000000e+02,1.284010439280673199e+04,7.438566752740376842e+01
6.200000000000000000e+02,1.295544810895443334e+04,8.029697962238624598e+01
6.250000000000000000e+02,1.307436844234317505e+04,7.592104378429621647e+01
6.300000000000000000e+02,1.319374671613741702e+04,7.447262526241436831e+01
6.350000000000000000e+02,1.330280771293277212e+04,8.279482012374076305e+01
6.400000000000000000e+02,1.341998573293711161e+04,8.312825786013425500e+01
6.450000000000000000e+02,1.353476099296174834e+04,7.475672428377548329e+01
6.500000000000000000e+02,1.364267931647750447e+04,8.394284383460374954e+01
6.550000000000000000e+02,1.375143431068928476e+04,8.447191810022661684e+01
6.600000000000000000e+02,1.386734997222003221e+04,9.202556810211427774e+01
6.650000000000000000e+02,1.400092934425787280e+04,7.178239199405493309e+01
6.700000000000000000e+02,1.410181932578285341e+04,9.334226864802776902e+01
6.750000000000000000e+02,1.422217040171894041e+04,8.854922691847507110e+01
6.800000000000000000e+02,1.432353461906399025e+04,8.605707049200660208e+01
6.850000000000000000e+02,1.444805915238684247e+04,8.849023499847542951e+01
6.900000000000000000e+02,1.455600593159889104e+04,9.772297236999141035e+01
6.950000000000000000e+02,1.467724786023686465e+04,9.680202418142117438e+01
7.000000000000000000e+02,1.478923664240030848e+04,9.201051901100792918e+01
7.050000000000000000e+02,1.491959516289111161e+04,8.013429455648639532e+01
7.100000000000000000e+02,1.501549993632274527e+04,8.653940908439084012e+01
7.150000000000000000e+02,1.511659547882810875e+04,1.009764502165270130e+02
7.200000000000000000e+02,1.524377048680088774e+04,1.001617356441267930e+02
7.250000000000000000e+02,1.535912035127650961e+04,1.025398641323201758e+02
7.300000000000000000e+02,1.546241249118292035e+04,9.099761422765928387e+01
7.350000000000000000e+02,1.559419407255305123e+04,8.505803730925106265e+01
7.400000000000000000e+02,1.571570987792208871e+04,8.688552564431053327e+01
7.450000000000000000e+02,1.581452559350544107e+04,9.374457939452842936e+01
7.500000000000000000e+02,1.592620947920316576e+04,9.106969697023183130e+01
7.550000000000000000e+02,1.603624218329302312e+04,1.103122700085623222e+02
7.600000000000000000e+02,1.615642622675329039e+04,1.129617615381014986e+02
7.650000000000000000e+02,1.628554607359004149e+04,1.016560271984279495e+02
7.700000000000000000e+02,1.638712621552599740e+04,1.063384319938029989e+02
7.750000000000000000e+02,1.650545684856367734e+04,1.075649350960630102e+02
7.800000000000000000e+02,1.661282447905762092e+04,1.042800477393081309e+02
7.850000000000000000e+02,1.672819483872752971e+04,1.018465800140845374e+02
7.900000000000000000e+02,1.684694042005306619e+04,1.026503887401478181e+02
7.950000000000000000e+02,1.696352555557613596e+04,1.142051828522269545e+02
8.000000000000000000e+02,1.708614765387151419e+04,9.559733786445738701e+01
8.050000000000000000e+02,1.718543958476048283e+04,1.064507330321813896e+02
8.100000000000000000e+02,1.731259562454087427e+04,1.096833921942559584e+02
8.150000000000000000e+02,1.742841038809379461e+04,9.616556760520769842e+01
8.200000000000000000e+02,1.752854393709372380e+04,1.050660463479971583e+02
8.250000000000000000e+02,1.765019133248801518e+04,1.068280514175706060e+02
8.300000000000000000e+02,1.776376422883867053e+04,1.058218071765769963e+02
8.350000000000000000e+02,1.788037999099484659e+04,1.106379780942566242e+02
8.400000000000000000e+02,1.799538821909622857e+04,9.944231231159970719e+01
8.450000000000000000e+02,1.810800628918660368e+04,1.295305830564483358e+02
8.500000000000000000e+02,1.822875086880535309e+04,1.019327701317820782e+02
8.550000000000000000e+02,1.834495222645290050e+04,9.134703879061332543e+01
8.600000000000000000e+02,1.845532366229066611e+04,1.231206145530505864e+02
8.650000000000000000e+02,1.856341853115399135e+04,1.051246227622895049e+02
8.700000000000000000e+02,1.867797653139707472e+04,1.119555829004776655e+02
8.750000000000000000e+02,1.880147933995765197e+04,1.105325392839214516e+02
8.800000000000000000e+02,1.890875625991273773e+04,1.258523491348878167e+02
8.850000000000000000e+02,1.902143583266432688e+04,1.124253142358219719e+02
8.900000000000000000e+02,1.914735365134830136e+04,1.055700902335484699e+02
8.950000000000000000e+02,1.926261322800774360e+04,1.060985476985067635e+02
9.000000000000000000e+02,1.937278707496607603e+04,1.225768804912206917e+02
9.050000000000000000e+02,1.947532094304216298e+04,1.276330582313570403e+02
9.100000000000000000e+02,1.959211037134307480e+04,1.154349124948794412e+02
9.150000000000000000e+02,1.971858559096007230e+04,1.219477939315996338e+02
9.200000000000000000e+02,1.981905096970358136e+04,1.366222383366862800e+02
9.250000000000000000e+02,1.994406488161320158e+04,1.137738420061049851e+02
9.300000000000000000e+02,2.005387207858032707e+04,1.229420182766209848e+02
9.350000000000000000e+02,2.017295154992858079e+04,1.186443185435991552e+02
9.400000000000000000e+02,2.027166130705011165e+04,1.344585017568347212e+02
9.450000000000000000e+02,2.038257412091829610e+04,1.175724847386897949e+02
9.500000000000000000e+02,2.051904055516968583e+04,1.148522506588403189e+02
9.550000000000000000e+02,2.062325668025602499e+04,1.259476070029985237e+02
9.600000000000000000e+02,2.073916502245661468e+04,1.241104615274129657e+02
9.650000000000000000e+02,2.086870940584393611e+04,1.300802959277400817e+02
9.700000000000000000e+02,2.097906517230668760e+04,1.333437005224435268e+02
9.750000000000000000e+02,2.109061982780232574e+04,1.345140319830520355e+02
9.800000000000000000e+02,2.121736118514542613e+04,1.304467156892289950e+02
9.850000000000000000e+02,2.129744795668518054e+04,1.428382553928811660e+02
9.900000000000000000e+02,2.144275345603689493e+04,1.263834470614064003e+02
9.950000000000000000e+02,2.154650750864139991e+04,1.353009822956171888e+02
1.000000000000000000e+03,2.166903442040508162e+04,1.256839750163978806e+02
1.005000000000000000e+03,2.178682414482533568e+04,1.401920373033804594e+02
1.010000000000000000e+03,2.188991853349443045e+04,1.335691234459106056e+02
1.015000000000000000e+03,2.201006707990370342e+04,1.388745242867247498e+02
1.020000000000000000e+03,2.212666328186133615e+04,1.308997805077977432e+02
1.025000000000000000e+03,2.223336554594687914e+04,1.481069535066219771e+02
1.030000000000000000e+03,2.235605906365339251e+04,1.334522000773833952e+02
1.035000000000000000e+03,2.247028937743690767e+04,1.379396559539093516e+02
1.040000000000000000e+03,2.257135338319267612e+04,1.478772684587214883e+02
1.045000000000000000e+03,2.270181541465465125e+04,1.428216408061600191e+02
1.050000000000000000e+03,2.281171956446785407e+04,1.370703040972781253e+02
1.055000000000000000e+03,2.293159848655726455e+04,1.424754310925261791e+02
1.060000000000000000e+03,2.304007200425837800e+04,1.312509679547683561e+02
1.065000000000000000e+03,2.314971258381048756e+04,1.534869702022843967e+02
1.070000000000000000e+03,2.327775493486954292e+04,1.402169994223900460e+02
1.075000000000000000e+03,2.338669640458270078e+04,1.429732708973233457e+02
1.080000000000000000e+03,2.349271810811753312e+04,1.598687252126852627e+02
1.085000000000000000e+03,2.361034550028002923e+04,1.519910408342252310e+02
1.090000000000000000e+03,2.372002738216557918e+04,1.489759855853998545e+02
1.095000000000000000e+03,2.385700252864182039e+04,1.459068440425824065e+02
1.100000000000000000e+03,2.395254035711962570e+04,1.522433498891022339e+02
1.105000000000000000e+03,2.406293243003227690e+04,1.519322193892039650e+02
1.110000000000000000e+03,2.417928409515109161e+04,1.598903906825313754e+02
1.115000000000000000e+03,2.430215278218761523e+04,1.587345522812011893e+02
1.120000000000000000e+03,2.441940627450749525e+04,1.550362626745690875e+02
1.125000000000000000e+03,2.453577216365272034e+04,1.597123211712276714e+02
1.130000000000000000e+03,2.463538912242541846e+04,1.576203433299361336e+02
1.135000000000000000e+03,2.475391670651161621e+04,1.593199099042819000e+02
1.140000000000000000e+03,2.486982291446732052e+04,1.680942262558766345e+02
1.145000000000000000e+03,2.498660009648519190e+04,1.723749026198175045e+02
1.150000000000000000e+03,2.511228691219287066e+04,1.622679437978598003e+02
1.155000000000000000e+03,2.520271741412410120e+04,1.705898389902222334e+02
1.160000000000000000e+03,2.534043199004227063e+04,1.684700544820368577e+02
1.165000000000000000e+03,2.543665356637531295e+04,1.744741505617974440e+02
1.170000000000000000e+03,2.557104328872557380e+04,1.710051146908214150e+02
1.175000000000000000e+03,2.567372141143375848e+04,1.689003351494575611e+02
1.180000000000000000e+03,2.578879140748919599e+04,1.793211704656637835e+02
1.185000000000000000e+03,2.591194550757795150e+04,1.647421043580195317e+02
1.190000000000000000e+03,2.602200689226582472e+04,1.706913159318887949e+02
1.195000000000000000e+03,2.612951429309384912e+04,1.712184110771904670e+02
1.200000000000000000e+03,2.624145323639719572e+04,1.793850260682138753e+02
1.205000000000000000e+03,2.635188981764013079e+04,1.769352296762191372e+02
1.210000000000000000e+03,2.646527626136718027e+04,1.893861281929117979e+02
1.215000000000000000e+03,2.659118799550503536e+04,1.815543046529841433e+02
1.220000000000000000e+03,2.670534997842876328e+04,1.853063378111625639e+02
1.225000000000000000e+03,2.681596404395085847e+04,1.807395256292228112e+02
1.230000000000000000e+03,2.693340633802878074e+04,1.830152206312570513e+02
1.235000000000000000e+03,2.705061540798515125e+04,1.889962435826807621e+02
1.240000000000000000e+03,2.716416585600453982e+04,1.826811085987387742e+02
1.245000000000000000e+03,2.727107674382815458e+04,1.899323658318142805e+02
1.250000000000000000e+03,2.739249269877046390e+04,1.805570925307022208e+02
1.255000000000000000e+03,2.750878941658759140e+04,1.851838024399552580e+02
1.260000000000000000e+03,2.762139813294903070e+04,1.943692553527158395e+02
1.265000000000000000e+03,2.773404895107826815e+04,1.727751561228569699e+02
1.270000000000000000e+03,2.784015469546654640e+04,1.886688333472608576e+02
1.275000000000000000e+03,2.795996475892701710e+04,1.831444200611632311e+02
1.280000000000000000e+03,2.807030253267754597e+04,2.081718728353062033e+02
1.285000000000000000e+03,2.819186918892772883e+04,1.932701801444781609e+02
1.290000000000000000e+03,2.831074427013185050e+04,1.917050734031218155e+02
1.295000000000000000e+03,2.841846076728646221e+04,1.925172190677938886e+02
1.300000000000000000e+03,2.853691013250358083e+04,1.987412887709353981e+02
1.305000000000000000e+03,2.865608824997245028e+04,1.874049719476688836e+02
1.310000000000000000e+03,2.876247130019628821e+04,1.951992009094253433e+02
1.315000000000000000e+03,2.887814687780951863e+04,1.965889667074974625e+02
1.320000000000000000e+03,2.899058297464315183e+04,1.986812700318447469e+02
1.325000000000000000e+03,2.910755624686729425e+04,1.886928632095527405e+02
1.330000000000000000e+03,2.922211712768917278e+04,1.972742204811529803e+02
1.335000000000000000e+03,2.933500841041495369e+04,1.848823457767316825e+02
1.340000000000000000e+03,2.944069085613736388e+04,2.039476949801500325e+02
1.345000000000000000e+03,2.957075514776221826e+04,1.929922445332954055e+02
1.350000000000000000e+03,2.969060719964734017e+04,2.003833787812350238e+02
1.355000000000000000e+03,2.979533426537294145e+04,1.975937987149717969e+02
1.360000000000000000e+03,2.990802142088344044e+04,2.013036958615005574e+02
1.365000000000000000e+03,3.002902577807149282e+04,1.956524361974348380e+02
1.370000000000000000e+03,3.014171682058327497e+04,1.948087441251576877e+02
1.375000000000000000e+03,3.023685655537627827e+04,2.093833751713160325e+02
1.380000000000000000e+03,3.036113985730080822e+04,1.993317691028699130e+02
1.385000000000000000e+03,3.049007290283460679e+04,2.029177524985819048e+02
1.390000000000000000e+03,3.059738186842270807e+04,1.985903245280459828e+02
1.395000000000000000e+03,3.072479499618653062e+04,1.904293600798110333e+02
1.400000000000000000e+03,3.083678932865380921e+04,2.002092928602595521e+02
1.405000000000000000e+03,3.094179173264578640e+04,1.959185498657559776e+02
1.410000000000000000e+03,3.105016948862671052e+04,1.948284098686628170e+02
1.415000000000000000e+03,3.118942512377433377e+04,1.880779881742738837e+02
1.420000000000000000e+03,3.129101651750739620e+04,1.941954931075260617e+02
1.425000000000000000e+03,3.140386623011059055e+04,1.970244099177775183e+02
1.430000000000000000e+03,3.151345072886568960e+04,2.062492499982133154e+02
1.435000000000000000e+03,3.161805478604566451e+04,2.048204822305608559e+02
1.440000000000000000e+03,3.174286655067242100e+04,1.926848117194225836e+02
1.445000000000000000e+03,3.186369916236869176e+04,1.950444770400507934e+02
1.450000000000000000e+03,3.197179782274049285e+04,2.076977267605401209e+02
1.455000000000000000e+03,3.207468150477323070e+04,1.905245622904187144e+02
1.460000000000000000e+03,3.220758061871572500e+04,1.887998303361020476e+02
1.465000000000000000e+03,3.231705800909877871e+04,1.832087361292912249e+02
1.470000000000000000e+03,3.243606114911681289e+04,1.851670350407857768e+02
1.475000000000000000e+03,3.255474496122532219e+04,2.051083889757115912e+02
1.480000000000000000e+03,3.266272888159643844e+04,1.944997300929760513e+02
1.485000000000000000e+03,3.279543193574033648e+04,1.855054734715549216e+02
1.490000000000000000e+03,3.289352479144394601e+04,1.881501124988953393e+02
1.495000000000000000e+03,3.302175190570853010e+04,1.884427841378681023e+02
1.500000000000000000e+03,3.313462792925629037e+04,1.737624852468824486e+02

